Two Sides of the Same Coin: Learning the Backdoor to Remove the Backdoor

The community has recently developed various training-time defenses to counter neural backdoors introduced through data poisoning. In light of the observation that a model learns poisonous samples responsible for the backdoor easier than benign samples, these approaches either use a fixed threshold of the training loss for splitting or iteratively learn a reference model as an oracle for identifying benign samples. In particular, the latter has proven effective for anti-backdoor learning. Our method, HARVEY, leverages a similar yet crucially different technique: learning an oracle for poisonous rather than benign samples. Learning a backdoored reference model is significantly easier than learning a reference model on benign data. Consequently, we can identify poisonous samples much more accurately than related work identifies benign samples. This crucial difference enables near-perfect backdoor removal as we demonstrate in our evaluation. HARVEY substantially outperforms related approaches across attack types, datasets, and architectures, lowering the attack success rate to the very minimum at a negligible loss in natural accuracy. The figure below shows an overview of our methods working principle.

==> res/compare_split.csv <==
dataset,arch,attack,dbdprec,dbdrecall,dbdprate,dstprec,dstrecall,dstprate,asdprec,asdrecall,asdprate,oursprec,oursrecall,oursprate,dbdf1,dstf1,asdf1,oursf1,dbdPrec,dstPrec,asdPrec,oursPrec,dbdRecall,dstRecall,asdRecall,oursRecall,dbdFone,dstFone,asdFone,oursFone,dbdPrate,dstPrate,asdPrate,oursPrate
cifar10,resnet18,badnets,17.09,85.46,2.91,45.48,99.98,0,19.09,95.48,0.91,55.69,100,0,28.4838888347148,62.5201484944315,31.8183328969189,71.5395979189415,17.09,45.48,19.09,55.69,85.46,99.98,95.48,100.00,28.48,62.52,31.82,\bf 71.54,2.91,\bf 0.00,0.91,\bf 0.00
cifar10,resnet18,trojan,11.11,55.58,8.88,89.02,99.54,0.05,18.74,93.68,1.26,74.57,99.82,0.02,18.5183325835957,93.9865379719983,31.2322220245508,85.3670210447847,11.11,89.02,18.74,74.57,55.58,99.54,93.68,99.82,18.52,\bf 93.99,31.23,85.37,\HLFail 8.88,0.05,1.26,\bf 0.02
cifar10,resnet18,blend,8.39,41.94,11.61,14.59,98.59,0.44,18.19,90.04,1.99,69.79,100,0,13.9827776673952,25.4184149142958,30.265686038991,82.2074327109959,8.39,14.59,18.19,69.79,41.94,98.59,90.04,100.00,13.98,25.42,30.27,\bf 82.21,\HLFail 11.61,0.44,1.99,\bf 0.00
cifar10,resnet18,clb,10.09,50.46,9.91,16.95,99.99,0,0.132,0.66,19.87,60.72,99.92,0,16.8172221304707,28.9863263211903,0.22,75.5371314741036,10.09,16.95,0.13,60.72,50.46,99.99,0.66,99.92,16.82,28.99,0.22,\bf 75.54,\HLFail 9.91,\bf 0.00,\HLFail 19.87,\bf 0.00
cifar10,resnet18,iab,8.42,42.1,11.58,45.19,89.24,1.34,18.99,94.98,1.01,67.62,100,0,14.0333333333333,59.9978516700141,31.6516662279547,80.6824961221811,8.42,45.19,18.99,67.62,42.10,89.24,94.98,100.00,14.03,60.00,31.65,\bf 80.68,\HLFail 11.58,1.34,1.01,\bf 0.00
cifar10,resnet18,wanet,17.17,85.84,2.83,29.17,23.62,8.31,16.75,83.76,3.25,67.37,98.54,0.17,28.6161110571789,26.1032544042432,27.9172221669486,80.0270001808209,17.17,29.17,16.75,67.37,85.84,23.62,83.76,98.54,28.62,26.10,27.92,\bf 80.03,2.83,\HLFail 8.31,3.25,\bf 0.17
cifar10,resnet18,avg,12.045,60.23,7.95333333333333,40.0666666666667,85.16,1.69,15.3153333333333,76.4333333333333,4.715,65.96,99.7133333333333,0.0316666666666667,20.0752776011148,49.5020889626955,25.5175215592273,79.226779908638,12.05,40.07,15.32,65.96,60.23,85.16,76.43,99.71,20.08,49.50,25.52,\bf 79.23,\HLFail 7.95,1.69,4.72,\bf 0.03
cifar10,resnet18,worstcase,8.39,41.94,11.61,14.59,23.62,8.31,0.132,0.66,19.87,55.69,98.54,0.17,13.9827776673952,25.4184149142958,0.22,71.5395979189415,8.39,14.59,0.13,55.69,41.94,23.62,0.66,98.54,13.98,25.42,0.22,\bf 71.54,\HLFail 11.61,\HLFail 8.31,\HLFail 19.87,\bf 0.17
cifar10,wrn,badnets,18.19,90.96,1.81,10.48,7.28,9.96,5.06,25.32,14.94,83.04,100,0,30.3172221713239,8.59171171171171,8.43444371296906,90.7342657342657,18.19,10.48,5.06,83.04,90.96,7.28,25.32,100.00,30.32,8.59,8.43,\bf 90.73,1.81,\HLFail 9.96,\HLFail 14.94,\bf 0.00
cifar10,wrn,trojan,17.26,86.3,2.74,10.94,8.03,9.43,18.32,91.6,1.68,75.99,99.42,0.07,28.7666666666667,9.26180284659989,30.5333333333333,86.1401949717804,17.26,10.94,18.32,75.99,86.30,8.03,91.60,99.42,28.77,9.26,30.53,\bf 86.14,2.74,\HLFail 9.43,1.68,\bf 0.07
cifar10,wrn,blend,18.24,91.18,1.76,8.25,7.54,10.18,0.82,4.08,19.18,73.32,99.48,0.06,30.3988886857978,7.87903736542115,1.36555102040816,84.4198333333333,18.24,8.25,0.82,73.32,91.18,7.54,4.08,99.48,30.40,7.88,1.37,\bf 84.42,1.76,\HLFail 10.18,\HLFail 19.18,\bf 0.06
cifar10,wrn,clb,10.09,50.46,9.91,2.61,73.78,3.71,3.03,30.32,6.97,69.34,99.96,0,16.8172221304707,5.04164943055374,5.50942128935532,81.8809970466627,10.09,2.61,3.03,69.34,50.46,73.78,30.32,99.96,16.82,5.04,5.51,\bf 81.88,\HLFail 9.91,3.71,\HLFail 6.97,\bf 0.00
cifar10,wrn,iab,4.39,21.94,15.61,21.15,96.34,0.67,1.33,6.66,18.67,53.04,99.8,0.02,7.31611090011394,34.6853519448464,2.21722152690864,69.2671028526564,4.39,21.15,1.33,53.04,21.94,96.34,6.66,99.80,7.32,34.69,2.22,\bf 69.27,\HLFail 15.61,0.67,\HLFail 18.67,\bf 0.02
cifar10,wrn,wanet,11.47,57.36,8.53,13.65,42.34,8.36,13.67,68.36,6.33,49.93,99.5,0.06,19.1172221415081,20.644436506519,22.783888821163,66.4931406009503,11.47,13.65,13.67,49.93,57.36,42.34,68.36,99.50,19.12,20.64,22.78,\bf 66.49,\HLFail 8.53,\HLFail 8.36,\HLFail 6.33,\bf 0.06
cifar10,wrn,avg,13.2733333333333,66.3666666666667,6.72666666666667,11.18,39.2183333333333,7.05166666666667,7.03833333333333,37.7233333333333,11.295,67.4433333333333,99.6933333333333,0.035,22.1222221159802,14.3506649676086,11.8073099506896,79.8225890899415,13.27,11.18,7.04,67.44,66.37,39.22,37.72,99.69,22.12,14.35,11.81,\bf 79.82,\HLFail 6.73,\HLFail 7.05,\HLFail 11.30,\bf 0.04
cifar10,wrn,worstcase,4.39,21.94,15.61,2.61,7.28,10.18,0.82,4.08,19.18,49.93,99.42,0.07,7.31611090011394,5.04164943055374,1.36555102040816,66.4931406009503,4.39,2.61,0.82,49.93,21.94,7.28,4.08,99.42,7.32,5.04,1.37,\bf 66.49,\HLFail 15.61,\HLFail 10.18,\HLFail 19.18,\bf 0.07
gtsrb,resnet18,badnets,19.95,100,0,27.37,99.97,0,19.61,98.06,0.39,95.54,100,0,33.2638599416423,42.9743819695304,32.6838888416759,97.7191367495142,19.95,27.37,19.61,95.54,100.00,99.97,98.06,100.00,33.26,42.97,32.68,\bf 97.72,\bf 0.00,\bf 0.00,0.39,\bf 0.00
gtsrb,resnet18,trojan,19.94,99.74,0.05,27.38,99.97,0,19.76,98.8,0.24,96.03,100,0,33.2355548128342,42.9867074990185,32.9333333333333,97.9747997755446,19.94,27.38,19.76,96.03,99.74,99.97,98.80,100.00,33.24,42.99,32.93,\bf 97.97,0.05,\bf 0.00,0.24,\bf 0.00
gtsrb,resnet18,blend,12.06,60.33,7.93,12.01,96.1,1.95,19.96,100,0,94.55,100,0,20.1016659759635,21.3516048469152,33.2777592530844,97.1986635826266,12.06,12.01,19.96,94.55,60.33,96.10,100.00,100.00,20.10,21.35,33.28,\bf 97.20,\HLFail 7.93,1.95,\bf 0.00,\bf 0.00
gtsrb,resnet18,clb,5.66,100,0,3.14,88.65,1.61,5.66,100,0,51.34,100,0,10.7136096914632,6.06517049787559,10.7136096914632,67.8472313994978,5.66,3.14,5.66,51.34,100.00,88.65,100.00,100.00,10.71,6.07,10.71,\bf 67.85,\bf 0.00,1.61,\bf 0.00,\bf 0.00
gtsrb,resnet18,iab,14.32,71.63,5.67,14.61,99.97,0.01,19.68,98.42,0.32,97.12,100,0,23.8683327515998,25.4941822307558,32.8011109229467,98.538961038961,14.32,14.61,19.68,97.12,71.63,99.97,98.42,100.00,23.87,25.49,32.80,\bf 98.54,\HLFail 5.67,0.01,0.32,\bf 0.00
gtsrb,resnet18,wanet,19.95,99.77,0.05,10,80.08,10,19.84,99.23,0.15,95.66,100,0,33.2511109254928,17.7797513321492,33.0683329134123,97.7818665031177,19.95,10.00,19.84,95.66,99.77,80.08,99.23,100.00,33.25,17.78,33.07,\bf 97.78,0.05,\HLFail 10.00,0.15,\bf 0.00
gtsrb,resnet18,avg,15.3133333333333,88.5783333333333,2.28333333333333,15.7516666666667,94.1233333333333,2.26166666666667,17.4183333333333,99.085,0.183333333333333,88.3733333333333,100,0,25.7390223498326,26.1086330627074,29.2463391593193,92.843443174877,15.31,15.75,17.42,88.37,88.58,94.12,99.09,100.00,25.74,26.11,29.25,\bf 92.84,2.28,2.26,0.18,\bf 0.00
gtsrb,resnet18,worstcase,5.66,60.33,7.93,3.14,80.08,10,5.66,98.06,0.39,51.34,100,0,10.7136096914632,6.06517049787559,10.7136096914632,67.8472313994978,5.66,3.14,5.66,51.34,60.33,80.08,98.06,100.00,10.71,6.07,10.71,\bf 67.85,\HLFail 7.93,\HLFail 10.00,0.39,\bf 0.00
gtsrb,wrn,badnets,2.96,14.79,17.04,22.8,99.97,0,19.92,99.59,0.08,91.03,99.92,0.01,4.93277746478873,37.1314816323206,33.1994443979583,95.2680555119141,2.96,22.80,19.92,91.03,14.79,99.97,99.59,99.92,4.93,37.13,33.20,\bf 95.27,\HLFail 17.04,\bf 0.00,0.08,0.01
gtsrb,wrn,trojan,2.52,12.6,17.48,31.15,96.15,0.56,19.64,98.19,0.36,90.31,99.13,0.1,4.2,47.0553417124902,32.7327777306289,94.5146779983108,2.52,31.15,19.64,90.31,12.60,96.15,98.19,99.13,4.20,47.06,32.73,\bf 94.51,\HLFail 17.48,0.56,0.36,\bf 0.10
gtsrb,wrn,blend,0.42,2.09,19.58,12.73,95.31,1.87,19.79,98.95,0.21,67.52,100,0,0.699442231075697,22.4601314328027,32.9833333333333,80.6112702960841,0.42,12.73,19.79,67.52,2.09,95.31,98.95,100.00,0.70,22.46,32.98,\bf 80.61,\HLFail 19.58,1.87,0.21,\bf 0.00
gtsrb,wrn,clb,3.99,70.53,1.67,2.61,73.78,3.71,5.53,97.75,0.13,56.94,99.55,0.01,7.55272946859904,6.06517049787559,10.4678059643687,72.4439516902038,3.99,2.61,5.53,56.94,70.53,73.78,97.75,99.55,7.55,6.07,10.47,\bf 72.44,1.67,3.71,0.13,\bf 0.01
gtsrb,wrn,iab,0.1,0.51,19.9,76.26,100,0,19.88,99.39,0.12,68.33,99.95,0.01,0.167213114754098,86.5312606376943,33.1327777311981,81.169283337295,0.10,76.26,19.88,68.33,0.51,100.00,99.39,99.95,0.17,\bf 86.53,33.13,81.17,\HLFail 19.90,\bf 0.00,0.12,0.01
gtsrb,wrn,wanet,17.1,85.49,2.9,9.96,6.79,10,19.86,99.31,0.14,67.12,97.27,0.32,28.4994443902915,8.0750328358209,33.1005555089368,79.4301648518767,17.10,9.96,19.86,67.12,85.49,6.79,99.31,97.27,28.50,8.08,33.10,\bf 79.43,2.90,\HLFail 10.00,\bf 0.14,0.32
gtsrb,wrn,avg,4.515,31.0016666666667,13.095,25.9183333333333,78.6666666666667,2.69,17.4366666666667,98.8633333333334,0.173333333333333,73.5416666666667,99.3033333333333,0.075,7.6752677782515,34.5530697915007,29.2694491110707,83.9062339476141,4.52,25.92,17.44,73.54,31.00,78.67,98.86,99.30,7.68,34.55,29.27,\bf 83.91,\HLFail 13.10,2.69,0.17,\bf 0.08
gtsrb,wrn,worstcase,0.1,0.51,19.9,2.61,6.79,10,5.53,97.75,0.36,56.94,97.27,0.32,0.167213114754098,6.06517049787559,10.4678059643687,72.4439516902038,0.10,2.61,5.53,56.94,0.51,6.79,97.75,97.27,0.17,6.07,10.47,\bf 72.44,\HLFail 19.90,\HLFail 10.00,0.36,\bf 0.32
tinyimagenet,resnet34,badnets,0.09,0.45,19.91,91.52,100,0,19.87,99.34,0.13,99.52,99.99,0,0.15,95.5722639933166,33.116111064508,99.7544463936645,0.09,91.52,19.87,99.52,0.45,100.00,99.34,99.99,0.15,95.57,33.12,\bf 99.75,\HLFail 19.91,\bf 0.00,0.13,\bf 0.00
tinyimagenet,resnet34,trojan,0.36,1.8,19.64,90.61,100,0,18.92,94.59,1.08,97.29,99.98,0,0.6,95.0737107182204,31.5327777288345,98.6166594008212,0.36,90.61,18.92,97.29,1.80,100.00,94.59,99.98,0.60,95.07,31.53,\bf 98.62,\HLFail 19.64,\bf 0.00,1.08,\bf 0.00
tinyimagenet,resnet34,blend,0.08,0.38,19.92,6.77,3.42,10.17,6.18,30.89,13.82,89.48,99.93,0.01,0.132173913043478,4.5443375858685,10.2994442945778,94.4167298453091,0.08,6.77,6.18,89.48,0.38,3.42,30.89,99.93,0.13,4.54,10.30,\bf 94.42,\HLFail 19.92,\HLFail 10.17,\HLFail 13.82,\bf 0.01
tinyimagenet,resnet34,clb,0.01,1,0.99,0.8,4.6,0.49,,,,67.81,99,0.01,0.0198019801980198,1.36296296296296,,80.4890594089084,0.01,0.80,,67.81,1.00,4.60,,99.00,0.02,1.36,,\bf 80.49,0.99,0.49,0.00,\bf 0.01
tinyimagenet,resnet34,iab,0.1,0.49,19.9,89.48,99.93,0.01,18.91,94.56,1.09,96,99.81,0.02,0.166101694915254,94.4167298453091,31.5172221732617,97.8679332005516,0.10,89.48,18.91,96.00,0.49,99.93,94.56,99.81,0.17,94.42,31.52,\bf 97.87,\HLFail 19.90,\bf 0.01,1.09,0.02
tinyimagenet,resnet34,wanet,0.82,4.11,19.18,84.91,91.81,0.92,18.57,92.87,1.43,95.54,99.48,0.06,1.36722109533469,88.225295382526,30.9511109117014,97.4701999794893,0.82,84.91,18.57,95.54,4.11,91.81,92.87,99.48,1.37,88.23,30.95,\bf 97.47,\HLFail 19.18,0.92,1.43,\bf 0.06
tinyimagenet,resnet34,avg,0.243333333333333,1.37166666666667,16.59,60.6816666666667,66.6266666666667,1.93166666666667,16.49,82.45,3.51,90.94,99.6983333333333,0.0166666666666667,0.483099340658684,75.5664675050482,27.4833332345767,97.6251937639671,0.24,60.68,16.49,90.94,1.37,66.63,82.45,99.70,0.48,75.57,27.48,\bf 97.63,\HLFail 16.59,1.93,3.51,\bf 0.02
tinyimagenet,resnet34,worstcase,0.01,0.38,19.92,0.8,3.42,10.17,6.18,30.89,13.82,67.81,99,0.06,0.0198019801980198,1.36296296296296,10.2994442945778,80.4890594089084,0.01,0.80,6.18,67.81,0.38,3.42,30.89,99.00,0.02,1.36,10.30,\bf 80.49,\HLFail 19.92,\HLFail 10.17,\HLFail 13.82,\bf 0.06
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
margin,0.5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
pFAIL,5,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> res/main_results.csv <==
dataset,arch,attack,noacc,noasr,ablacc,ablasr,dbdacc,dbdasr,dstacc,dstasr,cbdacc,cbdasr,asdacc,asdasr,oursacc,oursasr,noacctxt,noasrtxt,ablacctxt,ablasrtxt,dbdacctxt,dbdasrtxt,dstacctxt,dstasrtxt,cbdacctxt,cbdasrtxt,oursacctxt,oursasrtxt
cifar10,resnet18,badnets,93.8,100,90.67,0.37,93.24,14.65,92.27,0.01,88.19,1.48,93.76,1.06,93.34,0.56,93.80,\HLFail 100.00,90.67,0.37,93.24,14.65,92.27,\bf 0.01,88.19,1.48,\bf 93.34,0.56
cifar10,resnet18,trojan,93.58,100,91.59,1.24,93.31,99.99,93.97,0.22,91.4,1.92,93.62,1.05,93.96,0.93,93.58,\HLFail 100.00,91.59,1.24,93.31,\HLFail 99.99,\bf 93.97,\bf 0.22,91.40,1.92,93.96,0.93
cifar10,resnet18,blend,94.01,100,87.66,6.59,90.27,99.91,89.93,55.48,86.33,5.77,92.98,5.05,93.37,0.58,94.01,\HLFail 100.00,87.66,6.59,90.27,\HLFail 99.91,89.93,55.48,86.33,5.77,\bf 93.37,\bf 0.58
cifar10,resnet18,clb,94.25,100,79.39,0.84,93.01,100,91.96,0.26,92.83,0.19,93.24,1.42,93.52,0.49,94.25,\HLFail 100.00,79.39,0.84,93.01,\HLFail 100.00,91.96,0.26,92.83,\bf 0.19,\bf 93.52,0.49
cifar10,resnet18,iab,93.62,100,93.3,6.32,87.91,83.23,93.6,22,92.39,69.1,93.31,1.75,93.11,0.77,93.62,\HLFail 100.00,93.30,6.32,87.91,83.23,\bf 93.60,22.00,92.39,69.10,93.11,\bf 0.77
cifar10,resnet18,ssba,93.47,100,88.09,7.47,89.47,98.24,86.51,0.53,90.98,3.68,,,94.05,1.43,93.47,\HLFail 100.00,88.09,7.47,89.47,\HLFail 98.24,86.51,\bf 0.53,90.98,3.68,\bf 94.05,1.43
cifar10,resnet18,wanet,93.36,99.92,88.74,55.81,93.03,15.27,93.09,99.72,88.49,32.73,92.5,2.66,93.56,1.22,93.36,\HLFail 99.92,88.74,55.81,93.03,15.27,93.09,\HLFail 99.72,88.49,32.73,\bf 93.56,\bf 1.22
cifar10,resnet18,avg,93.7271428571429,99.9885714285714,88.4914285714286,11.2342857142857,91.4628571428571,73.0414285714286,91.6185714285714,25.46,90.0871428571429,16.41,93.235,2.165,93.5585714285714,0.854285714285714,93.73,\HLFail 99.99,88.49,11.23,91.46,73.04,91.62,25.46,90.09,16.41,\bf 93.56,\bf 0.85
cifar10,resnet18,worstcase,93.36,100,79.39,55.81,87.91,100,86.51,99.72,86.33,69.1,92.5,5.05,93.11,1.43,93.36,\HLFail 100.00,79.39,55.81,87.91,\HLFail 100.00,86.51,\HLFail 99.72,86.33,69.10,\bf 93.11,\bf 1.43
cifar10,wrn,badnets,89.8,100,82.72,4.46,70.53,6.61,89.04,99.97,87.95,1.06,70.62,100,89.52,1.5,89.80,\HLFail 100.00,82.72,4.46,70.53,6.61,89.04,\HLFail 99.97,87.95,\bf 1.06,\bf 89.52,1.50
cifar10,wrn,trojan,89.91,99.93,84.91,4.49,69.89,14.23,88.88,98.93,87.85,1.04,79.84,9.5,88.82,1.83,89.91,\HLFail 99.93,84.91,4.49,69.89,14.23,\bf 88.88,\HLFail 98.93,87.85,\bf 1.04,88.82,1.83
cifar10,wrn,blend,89.8,98.78,78.3,10.27,71.08,7.79,87.62,99.8,80.17,85.12,70.75,100,89.4,0.99,89.80,\HLFail 98.78,78.30,10.27,71.08,7.79,87.62,\HLFail 99.80,80.17,85.12,\bf 89.40,\bf 0.99
cifar10,wrn,clb,90.96,99.87,80.74,0.83,70.16,100,87.06,0,88.18,0,63.3,98.79,89.85,0.83,90.96,\HLFail 99.87,80.74,0.83,70.16,\HLFail 100.00,87.06,\bf 0.00,88.18,\bf 0.00,\bf 89.85,0.83
cifar10,wrn,iab,90.18,99.8,85.36,9.03,63.81,98.18,84.96,99.68,86.07,1.04,67.95,99.71,88.72,1.66,90.18,\HLFail 99.80,85.36,9.03,63.81,\HLFail 98.18,84.96,\HLFail 99.68,86.07,\bf 1.04,\bf 88.72,1.66
cifar10,wrn,ssba,88.54,,,,,,,,,,,,,,88.54,0.00,\bf 0.00,\bf 0.00,\bf 0.00,\bf 0.00,\bf 0.00,\bf 0.00,\bf 0.00,\bf 0.00,\bf 0.00,\bf 0.00
cifar10,wrn,wanet,88.31,98.55,84.9,4.14,70.08,8.85,86.27,98.81,85.12,2,80.98,15.17,87.15,0.3,88.31,\HLFail 98.55,84.90,4.14,70.08,8.85,86.27,\HLFail 98.81,85.12,2.00,\bf 87.15,\bf 0.30
cifar10,wrn,avg,89.6428571428571,99.4883333333334,82.8216666666667,5.53666666666667,69.2583333333333,39.2766666666667,87.305,82.865,85.89,15.0433333333333,72.24,70.5283333333333,88.91,1.185,89.64,\HLFail 99.49,82.82,5.54,69.26,39.28,87.31,82.87,85.89,15.04,\bf 88.91,\bf 1.19
cifar10,wrn,worstcase,88.31,100,78.3,10.27,63.81,100,84.96,99.97,80.17,85.12,63.3,100,87.15,1.83,88.31,\HLFail 100.00,78.30,10.27,63.81,\HLFail 100.00,84.96,\HLFail 99.97,80.17,85.12,\bf 87.15,\bf 1.83
gtsrb,resnet18,badnets,98.01,100,95.99,0.02,92.68,0.29,95.83,0,95.59,0.14,94.98,1.95,96.9,0,98.01,\HLFail 100.00,95.99,0.02,92.68,0.29,95.83,\bf 0.00,95.59,0.14,\bf 96.90,\bf 0.00
gtsrb,resnet18,trojan,97.06,99.98,96.21,0.01,93.91,0,96.2,0,54.2,5.57,92.47,1.82,97.05,0,97.06,\HLFail 99.98,96.21,0.01,93.91,\bf 0.00,96.20,\bf 0.00,54.20,5.57,\bf 97.05,\bf 0.00
gtsrb,resnet18,blend,96.52,99.61,90.41,97.7,93.21,99.98,93.96,40.86,79.92,65.37,93.96,0,96.29,0,96.52,\HLFail 99.61,90.41,\HLFail 97.70,93.21,\HLFail 99.98,93.96,40.86,79.92,65.37,\bf 96.29,\bf 0.00
gtsrb,resnet18,clb,97.22,100,92.56,0.01,91.99,0,78.06,2.15,75.58,0,95.67,0,96.3,0,97.22,\HLFail 100.00,92.56,0.01,91.99,\bf 0.00,78.06,2.15,75.58,\bf 0.00,\bf 96.30,\bf 0.00
gtsrb,resnet18,iab,97.62,99.99,96.33,11.32,87.55,99.31,96.09,0,82.29,99.36,92.64,4.1,96.56,0.01,97.62,\HLFail 99.99,96.33,11.32,87.55,\HLFail 99.31,96.09,\bf 0.00,82.29,\HLFail 99.36,\bf 96.56,0.01
gtsrb,resnet18,ssba,,,,,,,,,,,,,,,0.00,0.00,\bf 0.00,\bf 0.00,\bf 0.00,\bf 0.00,\bf 0.00,\bf 0.00,\bf 0.00,\bf 0.00,\bf 0.00,\bf 0.00
gtsrb,resnet18,wanet,97.09,99.44,88.27,99.92,92.76,0,93.41,67.26,87.96,19.36,93.75,0.8,96.32,0,97.09,\HLFail 99.44,88.27,\HLFail 99.92,92.76,\bf 0.00,93.41,67.26,87.96,19.36,\bf 96.32,\bf 0.00
gtsrb,resnet18,avg,97.2533333333333,99.8366666666667,93.295,34.83,92.0166666666667,33.2633333333333,92.2583333333333,18.3783333333333,79.2566666666667,31.6333333333333,93.9116666666667,1.445,96.57,0.00166666666666667,97.25,\HLFail 99.84,93.30,34.83,92.02,33.26,92.26,18.38,79.26,31.63,\bf 96.57,\bf 0.00
gtsrb,resnet18,worstcase,96.52,100,88.27,99.92,87.55,99.98,78.06,67.26,54.2,99.36,92.47,4.1,96.29,0.01,96.52,\HLFail 100.00,88.27,\HLFail 99.92,87.55,\HLFail 99.98,78.06,67.26,54.20,\HLFail 99.36,\bf 96.29,\bf 0.01
gtsrb,wrn,badnets,96.58,100,96.01,0.05,76.81,0,95.24,0,90.21,1.26,90.53,0.34,96.96,0,96.58,\HLFail 100.00,96.01,0.05,76.81,\bf 0.00,95.24,\bf 0.00,90.21,1.26,\bf 96.96,\bf 0.00
gtsrb,wrn,trojan,97.32,100,95.29,0.24,78.72,0,95.52,32.01,95.65,0.08,95.49,1.95,96.78,0.13,97.32,\HLFail 100.00,95.29,0.24,78.72,\bf 0.00,95.52,32.01,95.65,0.08,\bf 96.78,0.13
gtsrb,wrn,blend,95.57,100,87.76,31.67,71.83,10.5,94.03,98.77,91.81,97.19,97.65,0.13,96.66,0.04,95.57,\HLFail 100.00,87.76,31.67,71.83,10.50,94.03,\HLFail 98.77,91.81,\HLFail 97.19,\bf 96.66,\bf 0.04
gtsrb,wrn,clb,97.41,100,95.39,5.44,79.46,2.41,85.86,0.9,88.81,19.13,96.77,0.84,96.78,0.02,97.41,\HLFail 100.00,95.39,5.44,79.46,2.41,85.86,0.90,88.81,19.13,\bf 96.78,\bf 0.02
gtsrb,wrn,iab,97.1,100,96.38,3.89,64.18,100,96.54,0,92.84,0,96.04,2.51,97.32,0.02,97.10,\HLFail 100.00,96.38,3.89,64.18,\HLFail 100.00,96.54,\bf 0.00,92.84,\bf 0.00,\bf 97.32,0.02
gtsrb,wrn,ssba,,,,,,,,,,,,,,,0.00,0.00,\bf 0.00,\bf 0.00,\bf 0.00,\bf 0.00,\bf 0.00,\bf 0.00,\bf 0.00,\bf 0.00,\bf 0.00,\bf 0.00
gtsrb,wrn,wanet,95.94,99.92,93.83,5.56,66.57,14.02,93.75,71.8,85.27,20.07,97.25,0.09,96.14,0.87,95.94,\HLFail 99.92,93.83,5.56,66.57,14.02,93.75,71.80,85.27,20.07,\bf 96.14,\bf 0.87
gtsrb,wrn,avg,96.6533333333333,99.9866666666667,94.11,7.80833333333333,72.9283333333333,21.155,93.49,33.9133333333333,90.765,22.955,95.6216666666667,0.976666666666667,96.7733333333333,0.18,96.65,\HLFail 99.99,94.11,7.81,72.93,21.16,93.49,33.91,90.77,22.96,\bf 96.77,\bf 0.18
gtsrb,wrn,worstcase,95.57,100,87.76,31.67,64.18,100,85.86,98.77,85.27,97.19,90.53,2.51,96.14,0.87,95.57,\HLFail 100.00,87.76,31.67,64.18,\HLFail 100.00,85.86,\HLFail 98.77,85.27,\HLFail 97.19,\bf 96.14,\bf 0.87
tinyimagenet,resnet34,badnets,57.03,100,46.26,0,50.88,100,56.1,0.16,49.21,0.27,49.85,0.32,57.83,0,57.03,\HLFail 100.00,46.26,\bf 0.00,50.88,\HLFail 100.00,56.10,0.16,49.21,0.27,\bf 57.83,\bf 0.00
tinyimagenet,resnet34,trojan,56.65,100,47.43,0,51.88,100,56.14,0.02,52.1,0.1,51.45,1.79,57.27,0.06,56.65,\HLFail 100.00,47.43,\bf 0.00,51.88,\HLFail 100.00,56.14,0.02,52.10,0.10,\bf 57.27,0.06
tinyimagenet,resnet34,blend,56.86,99.98,49.07,99.99,51.73,100,56.56,97.63,52.68,0.78,50.5,100,56.48,0.07,56.86,\HLFail 99.98,49.07,\HLFail 99.99,51.73,\HLFail 100.00,\bf 56.56,\HLFail 97.63,52.68,0.78,56.48,\bf 0.07
tinyimagenet,resnet34,clb,57.43,99.99,49.93,0.01,51.62,100,57.89,0.01,50.01,0.84,,,57.37,0,57.43,\HLFail 99.99,49.93,0.01,51.62,\HLFail 100.00,\bf 57.89,0.01,50.01,0.84,57.37,\bf 0.00
tinyimagenet,resnet34,iab,57.21,99.37,46,0,50.74,100,55.66,0,50.4,0.21,49.13,28.38,57.24,0.02,57.21,\HLFail 99.37,46.00,\bf 0.00,50.74,\HLFail 100.00,55.66,\bf 0.00,50.40,0.21,\bf 57.24,0.02
tinyimagenet,resnet34,ssba,,,,,,,,,,,,,,,0.00,0.00,\bf 0.00,\bf 0.00,\bf 0.00,\bf 0.00,\bf 0.00,\bf 0.00,\bf 0.00,\bf 0.00,\bf 0.00,\bf 0.00
tinyimagenet,resnet34,wanet,56.94,99.82,44.32,1.68,51.22,100,54.11,26.3,50.74,17.54,50.67,9.3,56.31,0.48,56.68,\HLFail 99.82,44.32,1.68,51.22,\HLFail 100.00,54.11,26.30,50.74,17.54,\bf 56.31,\bf 0.48
tinyimagenet,resnet34,avg,57.02,99.86,47.1683333333333,16.9466666666667,51.345,100,56.0766666666667,20.6866666666667,50.8566666666667,3.29,50.32,27.958,57.0833333333333,0.105,57.02,\HLFail 99.86,47.17,16.95,51.35,\HLFail 100.00,56.08,20.69,50.86,3.29,\bf 57.08,\bf 0.11
tinyimagenet,resnet34,worstcase,56.65,100,44.32,99.99,50.74,100,54.11,97.63,49.21,17.54,49.13,100,56.31,0.48,56.65,\HLFail 100.00,44.32,\HLFail 99.99,50.74,\HLFail 100.00,54.11,\HLFail 97.63,49.21,17.54,\bf 56.31,\bf 0.48
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
ASRFail,90,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> res/main_results_meanstd.csv <==
dataset,arch,attack,noacc,noasr,ablacc,ablasr,ablacc2,ablacc2,ablacc3,ablacc3,ablacc3,ablacc3,ablacc3,ablacc3,ablaccmean,ablaccstd,ablasrmean,ablasrstd,dbdacc,dbdasr,cbdacc,cbdasr,asdacc,asdasr,asdacc2,asdasr2,asdacc3,asdasr3,asdacc4,asdasr4,asdacc5,asdasr5,asdaccmean,asdaccstd,asdasrmean,asdasrstd,oursacc,oursasr,ouracc1,ourasr1,ouracc2,ourasr2,ouracc3,ourasr3,ouracc4,ourasr4,ouraccmean,ouraccstd,ourasrmean,ourasrstd,noacctxt,noasrtxt,ablacctxt,ablasrtxt,dbdacctxt,dbdasrtxt,cbdacctxt,cbdasrtxt,asdacctxt,asdasrtxt,oursacctxt,oursasrtxt
cifarten,resnetS,badnets,94.9,100,90.67,0.37,89.68,0.74,92.11,0.96,88.38,0.63,89.91,0.48,90.15,1.37144084815934,0.636,0.229630137394899,92.78,30.59,88.19,1.48,93.76,1.06,93.77,1.07,93.54,1.11,0,0,0,0,56.214,51.3162087453857,0.648,0.591836125967316,93.34,0.56,92.93,0.8,93.17,0.62,92.99,0.79,93.26,1.61,93.14,0.17,0.88,0.42,94.90,100.00,90.67,\bf 0.37,92.78,30.59,88.19,1.48,\bf 93.76,1.06,93.34,0.56
cifarten,resnetS,trojan,94.34,100,91.59,1.24,90.98,0.52,90.26,0.54,88.31,0.42,89.07,0.37,90.042,1.34798738866504,0.618,0.354711150092579,93.31,99.99,91.4,1.92,93.62,1.05,93.63,1.11,93.98,0.94,-1,-1,-1,-1,-1,-1,-1,-1,93.96,0.93,93.39,1.04,93.31,0.5,92.56,0.26,-1,-1,74.44,42.18,0.35,0.82,94.34,100.00,91.59,1.24,93.31,99.99,91.40,1.92,93.62,1.05,\bf 93.96,\bf 0.93
cifarten,resnetS,blend,94.11,100,87.66,6.59,89.11,9.13,86.68,5.24,88.63,8.8,88.7,11.98,88.156,0.981748440283964,8.348,2.58638164237222,92.08,99.91,86.33,5.77,92.98,5.05,93.66,7.06,92.62,3.16,-1,-1,-1,-1,-1,-1,-1,-1,93.37,0.58,93.17,0.63,93.05,0.5,93.07,0.51,92.91,0.67,93.11,0.17,0.58,0.07,94.11,100.00,87.66,6.59,92.08,99.91,86.33,5.77,92.98,5.05,\bf 93.37,\bf 0.58
cifarten,resnetS,clb,94.5,100,79.39,0.84,88.48,0.17,86.59,0.74,81.37,100,69.83,15.27,81.132,7.32477439925627,23.404,43.2889100116878,90.41,1.62,92.83,0.19,84.38,100,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,93.52,0.49,93.47,0.74,93.08,0.61,93.16,0.55,92.98,1.63,93.24,0.24,0.80,0.47,94.50,100.00,79.39,0.84,90.41,1.62,92.83,\bf 0.19,84.38,100.00,\bf 93.52,0.49
cifarten,resnetS,iab,94.28,100,93.3,6.32,92.13,7.7,92.79,6.8,90.68,7.41,91.21,11.56,92.022,1.08340666418478,7.958,2.08358345165247,79.11,82.15,92.39,69.1,93.31,1.75,93.69,1.8,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,93.11,0.77,93.24,0.68,-1,-1,-1,-1,-1,-1,36.67,51.58,-0.31,0.95,94.28,100.00,93.30,6.32,79.11,82.15,92.39,69.10,\bf 93.31,1.75,93.11,\bf 0.77
cifarten,resnetS,wanet,93.64,99.92,88.74,55.81,90.7,6.02,91.62,7.92,82.43,96.18,89.3,5.5,88.558,3.60901925736065,34.286,40.6722150859773,93.03,15.27,88.49,32.73,92.5,2.66,92.52,1.91,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,93.56,1.22,-1,-1,-1,-1,-1,-1,-1,-1,17.91,42.29,-0.56,0.99,93.64,99.92,88.74,55.81,93.03,15.27,88.49,32.73,92.50,2.66,\bf 93.56,\bf 1.22
cifarten,resnetS,ssba,94.54,99.96,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,94.05,1.43,-1,-1,-1,-1,-1,-1,-1,-1,18.01,42.51,-0.51,1.09,94.54,99.96,,,,,,,,,,
cifarten,resnetS,sleepagent,0,99.99,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,0,0,0,0,,,,,,,0.00,0.00,0.00,0.00,0.00,99.99,,,,,,,,,,
cifarten,wrn,badnets,89.8,100,82.72,4.46,85.49,1.29,85.81,6.1,84.84,7.64,84.03,3.56,84.578,1.24204267237483,4.61,2.42633468425112,70.53,1.09,87.95,1.06,70.62,100,65.02,20.86,63.21,45.26,-1,-1,-1,-1,-1,-1,-1,-1,89.52,1.5,89.37,1.78,88.96,0.96,89.35,1.5,89.41,1.4,89.32,0.21,1.43,0.30,89.80,100.00,82.72,4.46,70.53,1.09,87.95,\bf 1.06,70.62,100.00,\bf 89.52,1.50
cifarten,wrn,trojan,89.91,99.93,84.91,4.49,84.11,9.11,88.18,2.33,86.02,3,83.97,2.26,85.438,1.73599251150459,4.238,2.86729314859852,69.89,14.23,87.85,1.04,79.84,9.5,83.47,4.28,77.93,9.52,-1,-1,-1,-1,-1,-1,-1,-1,88.82,1.83,86.75,0.66,89.47,1.71,89.5,1.72,89.57,1.59,88.82,1.20,1.50,0.48,89.91,99.93,84.91,4.49,69.89,14.23,87.85,\bf 1.04,79.84,9.50,\bf 88.82,1.83
cifarten,wrn,blend,89.8,98.78,78.3,10.27,85.28,8.26,78.36,11.97,79.51,12.61,76.19,9.13,79.528,3.43148218704396,10.448,1.84030432265971,71.08,7.79,80.17,85.12,70.75,100,71.39,100,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,89.4,0.99,89.84,1.06,89.24,1.66,88.78,1.5,88.41,1.26,89.13,0.55,1.29,0.28,89.80,98.78,78.30,10.27,71.08,7.79,80.17,85.12,70.75,100.00,\bf 89.40,\bf 0.99
cifarten,wrn,clb,90.96,99.87,80.74,0.83,74.64,1.92,83.18,1.22,77.93,1.96,82.27,1.66,79.752,3.48281064658991,1.518,0.484582294352569,70.03,6.74,88.18,0,63.3,100,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,89.85,0.83,89.4,0.81,89.67,0.62,89.49,0.87,89.91,0.6,89.66,0.22,0.75,0.13,90.96,99.87,80.74,0.83,70.03,6.74,88.18,\bf 0.00,63.30,100.00,\bf 89.85,0.83
cifarten,wrn,iab,90.18,99.8,85.36,9.03,88.39,12.69,88.83,9.9,87.99,9.5,88.73,13.87,87.86,1.43575763971501,10.998,2.14673472976984,63.67,89,86.07,1.04,67.95,99.71,60.71,30.08,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,88.72,1.66,88.72,1.38,89.21,1.24,87.41,1.74,88.22,1.31,88.46,0.68,1.47,0.22,90.18,99.80,85.36,9.03,63.67,89.00,86.07,\bf 1.04,67.95,99.71,\bf 88.72,1.66
cifarten,wrn,wanet,88.31,98.55,84.9,4.14,85.21,7.76,86.87,4.58,84.96,4.1,85.86,5.57,85.56,0.825257535560872,5.23,1.53329710102119,70.08,8.85,85.12,2,80.98,15.17,76.89,13.65,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,87.15,0.3,-1,-1,-1,-1,-1,-1,-1,-1,16.63,39.42,-0.74,0.58,88.31,98.55,84.90,4.14,70.08,8.85,85.12,2.00,80.98,15.17,\bf 87.15,\bf 0.30
cifarten,wrn,ssba,90.32,99.74,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1.00,0.00,-1.00,0.00,90.32,99.74,,,,,,,,,,
cifarten,wrn,sleepagent,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,0,0,0,0,,,,,,,0.00,0.00,0.00,0.00,-1.00,-1.00,,,,,,,,,,
gtsrb,resnetS,badnets,96.71,100,95.99,0.02,96.91,0.07,96.05,0,96.09,0,95.74,1.2,96.156,0.442922115049588,0.258,0.527370837267288,92.68,0.29,95.59,0.14,94.98,1.95,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,97.36,0,97.11,0,97.14,0,97.33,0.01,97.35,0,97.26,0.12,0.00,0.00,96.71,100.00,95.99,0.02,92.68,0.29,95.59,0.14,94.98,1.95,\bf 97.36,\bf 0.00
gtsrb,resnetS,trojan,97.06,99.98,96.21,0.01,95.47,0,95.74,0.01,96.13,0.51,95.58,0.11,95.826,0.329590655207332,0.128,0.218220072403984,93.91,0,54.2,5.57,92.47,1.82,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,97.32,0,-1,-1,-1,-1,-1,-1,-1,-1,18.66,43.97,-0.80,0.45,97.06,99.98,96.21,0.01,93.91,\bf 0.00,54.20,5.57,92.47,1.82,\bf 97.32,\bf 0.00
gtsrb,resnetS,blend,96.52,99.61,90.41,97.7,89.88,69.09,90.06,11.34,83.51,31.22,82.55,16.01,87.282,3.90099602665781,45.072,37.1513670004214,93.21,99.98,79.92,65.37,93.96,0,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,97.4,0,-1,-1,-1,-1,-1,-1,-1,-1,18.68,44.01,-0.80,0.45,96.52,99.61,90.41,97.70,93.21,99.98,79.92,65.37,93.96,\bf 0.00,\bf 97.40,\bf 0.00
gtsrb,resnetS,clb,97.22,100,92.56,0.01,89.77,8.27,89.27,15.62,85.51,9.64,89.23,1.69,89.268,2.51064135232414,7.046,6.32322148908292,92.13,0.67,75.58,0,93.79,100,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,97.01,0,-1,-1,-1,-1,-1,-1,-1,-1,18.60,43.83,-0.80,0.45,97.22,100.00,92.56,0.01,92.13,0.67,75.58,\bf 0.00,93.79,100.00,\bf 97.01,\bf 0.00
gtsrb,resnetS,iab,96.51,99.99,96.33,11.32,97.02,1.37,95.81,13.31,96.73,0.88,96.23,2.51,96.424,0.466990363926279,5.878,5.94759363104105,87.55,99.31,82.29,99.36,92.64,4.1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,97.42,0,-1,-1,-1,-1,-1,-1,-1,-1,18.68,44.01,-0.80,0.45,96.51,99.99,96.33,11.32,87.55,99.31,82.29,99.36,92.64,4.10,\bf 97.42,\bf 0.00
gtsrb,resnetS,wanet,97.09,99.44,88.27,99.92,89.32,99.68,72.59,99.78,67.67,99.86,86.98,99.92,80.966,10.0777839826025,99.832,0.102567051239663,92.76,0,87.96,19.36,93.75,0.8,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,97.87,0,-1,-1,-1,-1,-1,-1,-1,-1,18.77,44.22,-0.80,0.45,97.09,99.44,88.27,99.92,92.76,\bf 0.00,87.96,19.36,93.75,0.80,\bf 97.87,\bf 0.00
gtsrb,wrn,badnets,96.58,100,96.01,0.05,95.14,0.01,96.29,0.12,95.83,0.24,94.92,0.02,95.638,0.583926365220823,0.088,0.095236547606473,76.81,0,90.21,1.26,90.53,0.34,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,96.94,0,96.77,0.05,96.79,0.04,-1,-1,-1,-1,57.70,53.59,-0.38,0.56,96.58,100.00,96.01,0.05,76.81,\bf 0.00,90.21,1.26,90.53,0.34,\bf 96.94,\bf 0.00
gtsrb,wrn,trojan,97.32,100,95.29,0.24,96.05,0.02,94.32,0,93.42,0,96.03,0,95.022,1.14060071891964,0.052,0.105451410611713,78.72,0,95.65,0.08,95.49,1.95,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,97.3,0,-1,-1,-1,-1,-1,-1,-1,-1,18.66,43.96,-0.80,0.45,97.32,100.00,95.29,0.24,78.72,\bf 0.00,95.65,0.08,95.49,1.95,\bf 97.30,\bf 0.00
gtsrb,wrn,blend,95.57,100,87.76,31.67,86.96,96.24,92.47,2.56,92.84,73.99,92.14,12.97,90.434,2.83123294696851,43.486,40.1847611663924,71.83,10.5,91.81,97.19,97.65,0.13,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,96.05,0,-1,-1,-1,-1,-1,-1,-1,-1,18.41,43.40,-0.80,0.45,95.57,100.00,87.76,31.67,71.83,10.50,91.81,97.19,\bf 97.65,0.13,96.05,\bf 0.00
gtsrb,wrn,clb,97.41,100,95.39,13.44,-1,-1,-1,-1,-1,-1,92.65,28.29,37.008,52.0536124586949,7.746,13.0762678161622,80.54,1.76,-1,-1,91.93,100,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,97.34,0,-1,-1,-1,-1,-1,-1,-1,-1,18.67,43.98,-0.80,0.45,97.41,100.00,95.39,13.44,80.54,1.76,-1.00,\bf -1.00,91.93,100.00,\bf 97.34,0.00
gtsrb,wrn,iab,97.1,100,96.38,3.89,96.46,2.47,96.13,0.86,96.06,1.96,96.05,0.3,96.216,0.190866445453357,1.896,1.40802343730493,64.18,100,92.84,0,96.04,2.51,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,97.64,0,-1,-1,-1,-1,-1,-1,-1,-1,18.73,44.11,-0.80,0.45,97.10,100.00,96.38,3.89,64.18,100.00,92.84,\bf 0.00,96.04,2.51,\bf 97.64,\bf 0.00
gtsrb,wrn,wanet,95.94,99.92,93.83,5.56,-1,-1,-1,-1,-1,-1,-1,-1,17.966,42.409265261261,0.312,2.93372118647972,82.23,0,85.27,20.07,97.25,0.09,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,97.04,1.63,-1,-1,-1,-1,-1,-1,-1,-1,18.61,43.84,-0.47,1.18,95.94,99.92,93.83,5.56,82.23,\bf 0.00,85.27,20.07,\bf 97.25,0.09,97.04,1.63
tinyimagenet,resnetL,badnets,55.29,100,46.26,0,46.33,0,45.67,0,46.28,0,46.54,0,46.216,0.324853813276063,0,0,50.88,100,49.21,0.27,49.85,0.32,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,55.72,0,-1,-1,-1,-1,-1,-1,-1,-1,10.34,25.37,-0.80,0.45,55.29,100.00,46.26,\bf 0.00,50.88,100.00,49.21,0.27,49.85,0.32,\bf 55.72,\bf 0.00
tinyimagenet,resnetL,trojan,55.48,100,47.43,0,46.28,0,46.89,0,46.66,0,,,46.815,0.481005890469822,0,0,51.88,100,52.1,0.1,51.45,1.79,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,53.25,0,-1,-1,-1,-1,-1,-1,-1,-1,9.85,24.26,-0.80,0.45,55.48,100.00,47.43,\bf 0.00,51.73,100.00,52.10,0.10,51.45,1.79,\bf 53.25,\bf 0.00
tinyimagenet,resnetL,blend,55.36,99.98,49.07,99.99,48.29,99.99,49.11,99.95,48.79,99.99,48.66,99.98,48.784,0.334484678273909,99.98,0.0173205080756853,51.73,100,52.68,0.78,50.5,100,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,54.67,0,-1,-1,-1,-1,-1,-1,-1,-1,10.13,24.90,-0.80,0.45,55.36,99.98,49.07,99.99,51.73,100.00,52.68,0.78,50.50,100.00,\bf 54.67,\bf 0.00
tinyimagenet,resnetL,iab,55.33,99.37,46,0,43.99,0,40.71,0,44.94,0,,,43.91,2.28585505518905,0,0,50.74,100,50.4,0.21,49.13,28.38,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,55.62,0,-1,-1,-1,-1,-1,-1,-1,-1,10.32,25.32,-0.80,0.45,55.33,99.37,46.00,\bf 0.00,50.74,100.00,50.40,0.21,49.13,28.38,\bf 55.62,\bf 0.00
tinyimagenet,resnetL,wanet,55.75,99.82,44.32,1.68,-1,-1,-1,-1,-1,-1,-1,-1,8.064,20.2677201480581,-0.464,1.19853243593989,51.22,100,50.74,17.54,50.67,9.3,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,-1,55.72,0,-1,-1,-1,-1,-1,-1,-1,-1,10.34,25.37,-0.80,0.45,55.75,99.82,44.32,1.68,51.22,100.00,50.74,17.54,50.67,9.30,\bf 55.72,\bf 0.00

